Automatically Building Diagrams for Olympiad Geometry Problems

We present a method for automatically building diagrams for olympiad-level geometry problems and implement our approach in a new open-source software tool, the Geometry Model Builder (GMB). Central to our method is a new domain-specific language, the Geometry Model-Building Language (GMBL), for specifying geometry problems along with additional metadata useful for building diagrams. A GMBL program specifies (1) how to parameterize geometric objects (or sets of geometric objects) and initialize these parameterized quantities, (2) which quantities to compute directly from other quantities, and (3) additional constraints to accumulate into a (differentiable) loss function. A GMBL program induces a (usually) tractable numerical optimization problem whose solutions correspond to diagrams of the original problem statement, and that we can solve reliably using gradient descent. Of the 39 geometry problems since 2000 appearing in the International Mathematical Olympiad, 36 can be expressed in our logic and our system can produce diagrams for 94% of them on average. To the best of our knowledge, our method is the first in automated geometry diagram construction to generate models for such complex problems.

==> img/solver-overview.tikz <==
\begin{tikzpicture}[
    pre/.style={=stealth'},
    post/.style={->,shorten >=1pt,>=stealth'}
    ]
    \node (input) at (0,0) [name=hi] {};

    \node [
      shape=document,
      draw,
      fill=green,
      % fill=blue!20,
      % rectangle,
      align=center,
      line width=1pt,
      % text width=1.5cm,
      minimum height=1.1cm,
      % minimum height=3.0em,
      % minimum width=4.5em,
      right = 0.5cm of hi,
      name=prob] {Formal\\ Problem\\ Statement};

    \node [
      draw,
      % fill=blue!20,
      fill=green,
      rectangle,
      % minimum height=3.0em,
      % minimum width=4.5em,
      above right = 0.25cm and 0.5cm of prob,
      line width=1pt,
      name=f] {Diagrams};

    \node [
      draw,
      % fill=blue!20,
      rectangle,
      % minimum height=3.0em,
      % minimum width=4.5em,
      align=center,
      right=3.5cm of prob,
      name=g] {Proof Generator};

    \node [
      output,
      % right=1cm of g,
      right=1.25cm of g,
      name=z] {};

    \draw [->, shorten >= 1pt, >=stealth'] (hi) -- (prob);
    \draw [post, rounded corners=5pt, very thick] (prob) |- (f);
    \draw [->, shorten >= 1pt, >=stealth'] (prob) -- (g);
    % \draw [->] (f) -- (g) node [midway, above] {$\mathbf{y}$};
    % \draw [post, rounded corners=5pt] (f) -| (g) node [midway, above] {$\mathbf{y}$};
    \draw [post, rounded corners=5pt] (f) -| (g);
    \draw [->, shorten >= 1pt, >=stealth'] (g) -- (z) node [midway, above, text width=1.25cm, align=center] {Search for\\ proof};

\end{tikzpicture}
